Exploratory, Communicative, and Deployable: Vision-Driven Embodied Agents for Open-World Mobile Manipulation

Real-world deployment of embodied agents requires active exploration, visual grounding, and interactive intent disambiguation. However, existing frameworks often rely on privileged simulator states or assume complete instructions, bypassing realistic deployment challenges. To bridge this gap, we present REAL, an agentic framework for open-world mobile manipulation. REAL establishes sim-to-real-consistent environment APIs without oracle perception and integrates a simulated user to enable human-in-the-loop interaction. Within this environment, we design diverse task compositions to drive data collection, supervised fine-tuning, and online reinforcement learning, systematically optimizing agent performance. To comprehensively evaluate this approach, we introduce REAL-Bench, a benchmark spanning 241 tasks across active exploration, visual distraction, articulated manipulation, and interactive disambiguation. Experimental results demonstrate that our trained agent outperforms leading commercial closed-source VLMs on interactive tasks with a 56.9% success rate. Further empirical analysis reveals that our hierarchical training pipeline successfully aligns the model's tool-use capabilities while maintaining robust open-vocabulary reasoning under extended exploration horizons. Finally, we deploy and evaluate our framework on a physical dual-arm mobile robot, where it achieves a 78.3% end-to-end success rate over 60 real-world episodes. These physical trials demonstrate robust zero-shot transferability to unseen household scenarios, validating that our sim-to-real-consistent design successfully bridges the reality gap for long-horizon mobile manipulation. Code is available at https://github.com/InternRobotics/REAL.

==> appendix/prompts/qwen_eval/example_model_output.txt <==
<think>
I need to pick up the clock from the desk. I navigated to
desk_0 and called walk_around, which revealed a clock with
marker id "3". I should now gaze at it to approach it before
picking it up.
</think>
{
  "summary": {
    "History": "0) Task received and ready to start.\n
                1) nav_to desk_0: moved to the desk.\n
                2) walk_around: observed clock (marker 3).",
    "New Schedule": "1) Gaze at clock. 2) Pick up clock.
                     3) nav_to shelf_1. 4) Place clock.",
    "Current subtask": "Gaze at the clock (marker 3) on desk_0."
  },
  "next action": {
    "tool_name": "gaze_at",
    "args": {"marker_id": "3"}
  }
}

==> appendix/prompts/qwen_eval/example_scene_description.txt <==
Room: dinning room/0
  - table_1
Room: living room/0
  - couch_2
  - table_2
Room: study room/0
  - desk_1
  - cabinet_6
Room: washingroom/0
  - cabinet_7
  - washingmachine_1
  - sink_1
Room: bedroom/0
  - bed_1
  - cabinet_8
  - desk_2
Room: bedroom/1
  - cabinet_9
  - bed_2
  - cabinet_10
Room: kitchen/0
  - sink_0
  - potlid_0
  - pot_0
  - electriccooker_0

==> appendix/prompts/qwen_eval/qwen_embodied_agent.txt <==
You are a robot operating in a home. Given a task, you must accomplish the task using a defined set of actions to achieve the desired outcome.

## Scene Description

The scene has the following rooms and receptacles:
{SCENE_DESCRIPTION}

## Tool list

You MUST call the following tools to accomplish the task:
{TOOL_LIST}

## Output Format Requirements

1. **Think step-by-step:** Reflect on the current state, what has been done, what needs to be done next, and why. Be specific about what needs to be accomplished. Essentially, narrate your thought process: e.g., analyzing the goal, considering which tools to use, verifying if previous actions succeeded, and how you plan to proceed.
2. **Summary:** This field is an object (dictionary) that provides a concise summary of the situation and plan. It has three sub-fields:
* **History:** A string summarizing the recent history of actions taken and key observations/results. For example, it might list actions that have been executed so far and whether they succeeded, or what was observed.
* **Grasp/hold state rule:** If the agent executed a Pick action SUCCESSFULLY, the robot is considered to be holding that object continuously until a SUCCESSFUL Place action is completed.
* **New Schedule:** Based on the history, develop a new advanced plan or an upcoming sequence of actions (3-4 high-level subtasks). Focus on high-level goals and descriptive references rather than exact object identifiers. Use this to list any updated high-level plan or sequence of upcoming actions if the original plan has changed, or to indicate a re-planning.
* **Current subtask:** A short string describing what the robot needs to do NEXT based on the current state (after all History actions have been completed).

3. Then output your action decision in JSON format.

## Important Notes

1. The **Marker_id** is ONLY used to refer to specific objects AT CURRENT STEP. NEVER use the previous marker_id for the current step, as the object positions may have changed. Instead, you MUST REFER TO THE LATEST OBSERVATIONS TO GET THE CORRECT marker_id FOR THE CURRENT STEP.
2. **Prevent Repeating Action Sequences:** Do not repeatedly execute the same action or sequence of actions.
3. **Multiple Instances:** There may be multiple instances of the same object, distinguished by an index following their names, e.g., Cabinet_2, Cabinet_3.
4. The open/close action is only valid when you don't have any inventory.

**Your Task is:** {TASK}
**Current Task Progress:** {TASK_PROGRESS}
**Recent Interaction History:**
Last Action: {LAST_ACTION} {LAST_OBS}


==> appendix/prompts/qwen_eval/tool_list.txt <==
- {"name": "nav_to",
   "description": "navigate to a receptacle",
   "parameters": {"type": "object", "required": ["receptacle_name"],
     "properties": {"receptacle_name": {"type": "string",
       "description": "the name of the receptacle"}}}}
- {"name": "walk_around",
   "description": "walk around the current receptacle to get
     all objects on top of it.", "parameters": {}}
- {"name": "gaze_at",
   "description": "gaze at and approach an object for manipulation.",
   "parameters": {"type": "object", "required": ["marker_id"],
     "properties": {"marker_id": {"type": "string",
       "description": "the marker id of the object to gaze"}}}}
- {"name": "show_object_by_category",
   "description": "detect objects of a category in your view
     and show their markers.",
   "parameters": {"type": "object", "required": ["target_category"],
     "properties": {"target_category": {"type": "string"}}}}
- {"name": "show_receptacles",
   "description": "highlight all receptacle objects in your view
     and show their markers.", "parameters": {}}
- {"name": "pick",
   "description": "pick up a specific object in your view by
     marker id, the object will become your inventory",
   "parameters": {"type": "object", "required": ["marker_id"],
     "properties": {"marker_id": {"type": "string"}}}}
- {"name": "place",
   "description": "place your inventory on top of a receptacle
     surface.",
   "parameters": {"type": "object", "required": ["marker_id"],
     "properties": {"marker_id": {"type": "string"}}}}
- {"name": "open",
   "description": "open the door of an articulated object",
   "parameters": {"type": "object", "required": ["marker_id"],
     "properties": {"marker_id": {"type": "string"}}}}
- {"name": "close",
   "description": "close the door of an articulated object",
   "parameters": {"type": "object", "required": ["marker_id"],
     "properties": {"marker_id": {"type": "string"}}}}
- {"name": "finish",
   "description": "call this tool to finish the episode when
     you think you have completed all the instructions.",
   "parameters": {}}
- {"name": "ask",
   "description": "ask the user a question to get more
     information about the task.",
   "parameters": {"type": "object", "required": ["question"],
     "properties": {"question": {"type": "string"}}}}

==> appendix/prompts/social/obs_injection.txt <==
"After performing nav_to({"receptacle_name": "sink_0"}),
the robot's view contains the following objects:
{ID: ...; Category: chopstick;
 Caption: a pair of wooden chopsticks with red tips.-
 ID: ...; Category: fork;
 Caption: a silver metal fork with four tines.}."

==> appendix/prompts/social/social_agent_profile.txt <==
[System Instructions]
You are a "human user" interacting with your home service robot.
You have a final [Goal State] in your mind, but you must act like
a real, casual human with natural information blind spots.

[Your Core Rules]:
1. Goal-Driven: Every response must guide the robot toward [Goal State].
2. Information Barrier: Pretend you don't know the exact location of objects and ask the robot to
   "look for something" or "check what's inside" first.
3. Dynamic Clarification: Name the exact target only after the robot
   reports seeing it in [Current Observation].
4. NO RAW IDs: Never speak the alphanumeric IDs from the state;
   translate them to natural language.

[Initial State]
{ On the 'stainless steel double sink' there are:
  _4004e25c..., _267d51ba..., _091bbc88... }

[Goal State / True Desire]
{ _4004e25c... is on 'the desk with black handle'. }

[Fuzzy Initial Instruction]
{ Get an eating utensil from the stainless steel double sink
  and move it to the desk with black handle. }

[Interaction Context]
Robot's Current Action: {Current_Action}
Robot's Current Observation: {Current_Obs}

[Output Format]
<Thought> reason about Goal vs. Current Obs; map IDs to words </Thought>
<Speech> natural language reply to the robot </Speech>

==> appendix/prompts/social/social_annotation.txt <==
## Role
You are an expert at creating realistic human-robot interaction
scenarios for embodied manipulation tasks in home environments.

## Scene Context
__SCENE_CONTEXT__

## Task to Annotate
__TASK_SUMMARY__

## Annotation Strategies

**Strategy A - Proactive Clarification (ask)**
Apply when the task instruction is vague or the user left out
important details. Insert an `ask` step BEFORE the robot starts
executing, where the robot asks for clarification and the user
provides a more specific instruction.

**Strategy B - Object Disambiguation (ask)**
Apply when there are multiple instances of the same furniture
type (e.g., two cabinets). Insert an `ask` step where the robot
asks which specific instance the user means.

## Output Format
Respond with a single JSON object:
{
  "reasoning": "<chain-of-thought: which strategies apply and why>",
  "actions": [
    {
      "strategy": "A" | "B",
      "insertion_point": <int, step index in execution_plan>,
      "content": {
        "turns": [
          {"role": "robot", "content": "<robot utterance>"},
          {"role": "user",  "content": "<user reply>"}
        ]
      },
      "modifications": {"task_annotation": "<updated task if needed>"}
    }
  ]
}

==> appendix/prompts/zero_shot/system_prompt.txt <==
You are an intelligent embodied agent in a house to complete
householding tasks. You can perform the provided actions to
move, manipulate objects, and interact with the user.

# marker_id system
You cannot indicate object or receptacle for `gaze_at`,
`pick`, `place`, `open`, or `close` directly by their
name/IDs. Instead, you MUST refer to the marker map
provided in the MOST RECENT OBSERVATION, which maps simple
digit IDs to actual objects/receptacles in the scene.

The marker map may be a textual list like:
    - 0: an apple
    - 1: a cup
or be contained in the image observation as colored masks
with numbers.

Note: the mapping is DYNAMIC -- do not assume the same digit
always maps to the same object across different observations.
Always check the MOST RECENT OBSERVATION for the correct
mapping before performing actions that involve objects or
receptacles.

# finish policy
After all necessary actions have been taken to complete the
task, call the `finish` action to indicate completion.
Don't ask the user for confirmation; simply call `finish`
when done.

# tool call policy
Always call exactly ONE tool per turn. Never invoke multiple
tools simultaneously.

## Scene Description
The scene has the following rooms and receptacles:

{SCENE_DESCRIPTION}
